Finding Patterns in a Knowledge Base using Keywords to Compose Table Answers

We aim to provide table answers to keyword queries against knowledge bases. For queries referring to multiple entities, like "Washington cities population" and "Mel Gibson movies", it is better to represent each relevant answer as a table which aggregates a set of entities or entity-joins within the same table scheme or pattern. In this paper, we study how to find highly relevant patterns in a knowledge base for user-given keyword queries to compose table answers. A knowledge base can be modeled as a directed graph called knowledge graph, where nodes represent entities in the knowledge base and edges represent the relationships among them. Each node/edge is labeled with type and text. A pattern is an aggregation of subtrees which contain all keywords in the texts and have the same structure and types on node/edges. We propose efficient algorithms to find patterns that are relevant to the query for a class of scoring functions. We show the hardness of the problem in theory, and propose path-based indexes that are affordable in memory. Two query-processing algorithms are proposed: one is fast in practice for small queries (with small patterns as answers) by utilizing the indexes; and the other one is better in theory, with running time linear in the sizes of indexes and answers, which can handle large queries better. We also conduct extensive experimental study to compare our approaches with a naive adaption of known techniques.

==> Figures/KGraph1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{KGraph1.ps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9781,4566)(1047,-6996)
%  METADATA <id>104</id> 
\put(1194,-3121){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_1$:}%
}}}}
%  METADATA <id>105</id> 
\put(6159,-3103){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_2$:}%
}}}}
\end{picture}%


==> Figures/KGraph1_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/SIGMOD2014-submission/Figures/KGraph1_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9831,4633)(1027,-7063)
%  METADATA <id>104</id> 
\put(1194,-3103){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_1$:}%
}}}}
%  METADATA <id>105</id> 
\put(6159,-3103){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_2$:}%
}}}}
%  METADATA <id>109</id> 
\put(10561,-6579){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_3$}%
}}}}
\end{picture}%


==> Figures/KGraph2_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/Working/PVLDB2014-cameraready/Figures/KGraph2_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9824,4926)(1018,-7356)
%  METADATA <id>104</id> 
\put(1194,-3103){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_1$:}%
}}}}
%  METADATA <id>105</id> 
\put(6666,-3103){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_2$:}%
}}}}
%  METADATA <id>109</id> 
\put(10206,-6578){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}$T_3$}%
}}}}
%  METADATA <id>176</id> 
\put(1937,-3507){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_1$}%
}}}}
%  METADATA <id>177</id> 
\put(1332,-4499){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_2$}%
}}}}
%  METADATA <id>178</id> 
\put(3406,-4576){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_3$}%
}}}}
%  METADATA <id>179</id> 
\put(3388,-5728){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_4$}%
}}}}
%  METADATA <id>180</id> 
\put(4871,-3552){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_6$}%
}}}}
%  METADATA <id>181</id> 
\put(9357,-3551){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_7$}%
}}}}
%  METADATA <id>182</id> 
\put(6728,-4542){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_8$}%
}}}}
%  METADATA <id>183</id> 
\put(6735,-5728){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_{10}$}%
}}}}
%  METADATA <id>184</id> 
\put(10059,-4405){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_9$}%
}}}}
%  METADATA <id>185</id> 
\put(1182,-6436){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_{12}$}%
}}}}
%  METADATA <id>186</id> 
\put(5812,-6436){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_{13}$}%
}}}}
%  METADATA <id>187</id> 
\put(8363,-6484){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_{14}$}%
}}}}
%  METADATA <id>189</id> 
\put(5604,-5294){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,.56}Person}%
}}}}
%  METADATA <id>190</id> 
\put(5463,-5632){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Bill Gates}%
}}}}
%  METADATA <id>194</id> 
\put(5760,-5930){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v_{11}$}%
}}}}
%  METADATA <id>205</id> 
\put(9499,-4594){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,.56}Model}%
}}}}
\end{picture}%


==> Figures/PatternTree1_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/Working/PVLDB2014-submission/Figures/PatternTree1_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3497,3235)(902,-4610)
\end{picture}%


==> Figures/PatternTree2_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/Working/PVLDB2014-submission/Figures/PatternTree2_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2206,2950)(2686,-6074)
\end{picture}%


==> Figures/document1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{document1.ps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(840,838)(1981,-1672)
%  METADATA <id>2</id> 
\put(2296,-1336){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$A_1$}%
}}}}
\end{picture}%


==> Figures/document1_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/Figures/document1_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(840,838)(1981,-1672)
%  METADATA <id>2</id> 
\put(2296,-1336){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$A_1$}%
}}}}
\end{picture}%


==> Figures/imdb_time_vs_keywords.txt <==
set output 'imdb_time_vs_keywords.eps'
set terminal postscript eps enhanced

set xlabel 'Number of Keywords' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("1" 0.75, "2" 1.8, "3" 2.85, "4" 3.9, "5" 4.95, "6" 6, "7" 7.05, "8" 8.1, "9" 9.15, "10" 10.2)
set ytics  (" 1" 1, " 10" 1e1, " 10^{2}" 1e2, " 10^{3}" 1e3, " 10^{4}" 1e4, " 10^{5}" 1e5, " 10^{6}" 1e6)

set boxwidth -2
set xrange [0:10.95]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key center top Left horizontal reverse spacing 1.5
set size 1,0.4
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline  ' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK  ' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK  ' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 535.0707195, 254, 1802, 0.25
1.55, 766.5730419, 461, 304394, 0.25
2.6, 523.4607484, 445, 1998, 0.25
3.65, 524.4816363, 422, 1477, 0.25
4.7, 505.813734, 411, 737, 0.25
5.75, 502.8349609, 460, 605, 0.25
6.8, 519.3458351, 457, 799, 0.25
7.85, 529.1412143, 455, 801, 0.25
8.9, 524.5888899, 465, 732, 0.25
9.96, 534.7316748, 429, 747, 0.25
e
0.75, 79.03863387, 1, 976, 0.25
1.8, 143.9356102, 1, 578, 0.25
2.85, 33.50916849, 1, 761, 0.25
3.9, 64.22083999, 1, 1395, 0.25
4.95, 10.73187258, 1, 978, 0.25
6, 45.87276889, 1, 2732, 0.25
7.05, 16.80891616, 1, 3882, 0.25
8.1, 18.06964919, 1, 8162, 0.25
9.15, 33.73282898, 1, 15403, 0.25
10.2, 14.02956595, 1, 19582, 0.25
e
1, 2.786516208, 1, 244, 0.25
2.05, 112.2283523, 1, 10185, 0.25
3.1, 3.195735266, 1, 16433, 0.25
4.15, 1.718270681, 1, 138, 0.25
5.2, 1.061745918, 1, 5, 0.25
6.25, 1.174581326, 1, 78, 0.25
7.3, 1.139992413, 1, 28, 0.25
8.35, 1.08383647, 1, 7, 0.25
9.4, 1.315565878, 1, 114, 0.25
10.45, 1.122975493, 1, 55, 0.25
e

==> Figures/imdb_time_vs_table.txt <==
set output 'imdb_time_vs_table.eps'
set terminal postscript eps enhanced

set xlabel 'Number of tree patterns' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 0.75, "10^{2}" 1.8, "10^{3}" 2.85, "10^{4}" 3.9)
set ytics  (" 1" 1, " 10" 10, " 10^{2}" 100, " 10^{3}" 1000, " 10^{4}" 10000, " 10^{5}" 100000, " 10^{6}" 1000000)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:4.65]
set yrange[1:1000000]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

#set key left top Left reverse spacing 1.5
set nokey
set size 1,0.4
#set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 1251.392, 744, 3753, 0.25
1.55, 1493.175, 695, 7706, 0.25
2.6, 2961.144, 1005, 327252, 0.25
3.65, 2209.724, 2002, 2439, 0.25
e
0.75, 468.704, 145, 1714, 0.25
1.8, 895.982, 396, 5032, 0.25
2.85, 982.584, 394, 2506, 0.25
3.9, 1243.014, 1028, 1503, 0.25
e
1, 68.889, 5, 584, 0.25
2.05, 270.828, 22, 2844, 0.25
3.1, 764.421, 32, 10371, 0.25
4.15, 10620.03, 6711, 16806, 0.25
e

==> Figures/imdb_time_vs_table_d1_500.txt <==
set output 'imdb_time_vs_table_d1.eps'
set terminal postscript eps enhanced

#set xlabel 'Number of tree patterns' offset 0,0
#set ylabel 'Execution time (ms)' offset 0,0
set y2label 'd = 2' offset 0,0
set xtics  ("10" 0.625, "10^{2}" 1.485, "10^{3}" 2.345, "10^{4}" 3.205, "10^{5}" 4.065)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:4.69]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 3.8,1e6 horizontal Left reverse spacing 1.5
set size 1,0.3
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"
set y2label font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.375, 516.800, 254.00, 1987.00, 0.25
1.235, 610.066, 445.00, 2942.00, 0.25
2.095, 1094.066, 586.00, 307167.00, 0.25
2.955, 964.734, 776.00, 1047.00, 0.25
3.815, 1819.000, 1819.00, 1819.00, 0.25
e
0.625, 24.489, 1.10, 18783.00, 0.25
1.485, 191.279, 88.00, 952.00, 0.25
2.345, 263.440, 104.00, 2662.00, 0.25
3.205, 486.344, 154.00, 822.00, 0.25
4.065, 1018.000, 1018.00, 1018.00, 0.25
e
0.875, 1.395, 1.10, 515.00, 0.25
1.735, 28.608, 1.10, 2845.00, 0.25
2.595, 130.349, 8.00, 10292.00, 0.25
3.455, 210.486, 42.00, 16618.00, 0.25
4.315, 264.000, 264.00, 264.00, 0.25
e

==> Figures/imdb_time_vs_table_d2_500.txt <==
set output 'imdb_time_vs_table_d2.eps'
set terminal postscript eps enhanced

set xlabel 'Number of tree patterns' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set y2label 'd = 3' offset 0,0
set xtics  ("10" 0.625, "10^{2}" 1.485, "10^{3}" 2.345, "10^{4}" 3.205, "10^{5}" 4.065)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:4.69]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 1.13,1e6 Left reverse spacing 1.5
set size 1,0.4
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"
set y2label font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.375, 512.015, 254.00, 1802.00, 0.25
1.235, 598.187, 443.00, 2461.00, 0.25
2.095, 921.064, 449.00, 304394.00, 0.25
2.955, 897.950, 545.00, 1041.00, 0.25
3.815, 1802.000, 1802.00, 1802.00, 0.25
e
0.625, 11.573, 1.10, 996.00, 0.25
1.485, 160.500, 84.00, 955.00, 0.25
2.345, 195.016, 88.00, 578.00, 0.25
3.205, 462.003, 137.00, 761.00, 0.25
4.065, 976.000, 976.00, 976.00, 0.25
e
0.875, 1.289, 1.10, 437.00, 0.25
1.735, 22.381, 1.10, 2821.00, 0.25
2.595, 59.960, 2.00, 10185.00, 0.25
3.455, 150.859, 8.00, 16433.00, 0.25
4.315, 244.000, 244.00, 244.00, 0.25
e

==> Figures/imdb_time_vs_tree_500.txt <==
set output 'imdb_time_vs_tree.eps'
set terminal postscript eps enhanced

set xlabel 'Number of valid subtrees' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 0.625, "10^{2}" 1.485, "10^{3}" 2.345, "10^{4}" 3.205, "10^{5}" 4.065, "10^{6}" 4.925)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:5.55]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 1.25,8e5 Left reverse spacing 1.5
set size 1,0.4
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.375, 506.235, 254, 844, 0.25
1.235, 556.2969356, 457, 945, 0.25
2.095, 676.4828676, 443, 3562, 0.25
2.955, 652.4164086, 449, 1658, 0.25
3.815, 1795.036168, 763, 304394, 0.25
4.675, 1802, 1802, 1802, 0.25
e
0.625, 10.098, 1, 996, 0.25
1.485, 162.3479569, 81, 537, 0.25
2.345, 178.8482087, 84, 955, 0.25
3.205, 188.6489591, 84, 761, 0.25
4.065, 388.2253915, 147, 588, 0.25
4.925, 976, 976, 976, 0.25
e
0.875, 1.120, 1, 49, 0.25
1.735, 23.79353913, 1, 478, 0.25
2.595, 30.01288111, 1, 2821, 0.25
3.455, 46.07611621, 1, 16433, 0.25
4.315, 74.54392555, 9, 6727, 0.25
5.175, 244, 244, 244, 0.25
e

==> Figures/index2_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/Working/PVLDB2014-submission/Figures/index2_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3098,2647)(1403,-6779)
%  METADATA <id>20</id> 
\put(1560,-5551){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\sf w}$}%
}}}}
%  METADATA <id>21</id> 
\put(2410,-5208){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_1$}%
}}}}
%  METADATA <id>27</id> 
\put(2410,-6200){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_j$}%
}}}}
%  METADATA <id>45</id> 
\put(2042,-5784){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_i$}%
}}}}
%  METADATA <id>43</id> 
\put(2042,-4735){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_1$}%
}}}}
%  METADATA <id>47</id> 
\put(2766,-6355){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0} ending at a node}%
}}}}
%  METADATA <id>54</id> 
\put(2766,-6214){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}following pattern $P_j$}%
}}}}
%  METADATA <id>56</id> 
\put(2766,-6497){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}containing word ${\sf w}$}%
}}}}
%  METADATA <id>32</id> 
\put(3497,-6721){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
%  METADATA <id>30</id> 
\put(3497,-5870){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
%  METADATA <id>28</id> 
\put(2410,-5539){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
%  METADATA <id>2</id> 
\put(2766,-6072){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}paths starting from $r_i$}%
}}}}
%  METADATA <id>40</id> 
\put(2410,-4642){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\end{picture}%


==> Figures/index_temp.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{D:/FilesAtHome/Dropbox/Working/PVLDB2014-submission/Figures/index_temp.eps}%
\end{picture}%
%
%  Created by WinFIG version 4.9 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3098,2656)(1403,-6779)
%  METADATA <id>20</id> 
\put(1560,-5551){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\sf w}$}%
}}}}
%  METADATA <id>21</id> 
\put(2458,-5208){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_1$}%
}}}}
%  METADATA <id>27</id> 
\put(2458,-6200){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r_j$}%
}}}}
%  METADATA <id>45</id> 
\put(1981,-5784){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_i$}%
}}}}
%  METADATA <id>43</id> 
\put(1985,-4735){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$P_1$}%
}}}}
%  METADATA <id>47</id> 
\put(2766,-6355){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0} ending at a node}%
}}}}
%  METADATA <id>54</id> 
\put(2766,-6214){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}following pattern $P_i$}%
}}}}
%  METADATA <id>56</id> 
\put(2766,-6497){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}containing word ${\sf w}$}%
}}}}
%  METADATA <id>32</id> 
\put(3497,-6721){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
%  METADATA <id>30</id> 
\put(3497,-5870){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
%  METADATA <id>28</id> 
\put(2410,-5539){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
%  METADATA <id>2</id> 
\put(2766,-6072){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}paths starting from $r_j$}%
}}}}
%  METADATA <id>40</id> 
\put(2410,-4642){\makebox(0,0)[lb]{\smash{{\SetFigFont{17}{20.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}...}%
}}}}
\end{picture}%


==> Figures/wiki_coverage.txt <==
set output 'wiki_coverage.eps'
set terminal postscript eps enhanced

set xlabel 'k' offset 0,0
set ylabel 'Coverage (%)' offset 0,0
set ytics (42, 44, 46, 48, 50)

set xrange [10:100]
set yrange[42:50]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set border

set nokey
set size 0.36,0.45
set xtics right rotate by 90 right font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' with linespoints title 'Exact' lt -1 lw 2 pt 6 ps 2 lc rgb "#5B9BD5"	  
#10, 44.44
#20, 46.48
#30, 46.44
#40, 46.47
#50, 45.90
#60, 47.18
#70, 48.13
#80, 48.15
#90, 48.82
#100, 48.94
#e
10, 42.74
20, 45.46
30, 46.24
40, 46.20
50, 46.84
60, 47.25
70, 47.72
80, 47.86
90, 47.95
100, 48.05
e

==> Figures/wiki_coverage2.txt <==
set output 'wiki_coverage2.eps'
set terminal postscript eps enhanced

set xlabel 'k' offset 0,0
set ylabel 'New tree patterns (%)' offset 0,0
set ytics  (30, 40, 50, 60, 70)

set xrange [10:100]
set yrange[30:70]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set border

set nokey
set size 0.36,0.45
set xtics right rotate by 90 right font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' with linespoints title 'Exact' lt -1 lw 2 pt 6 ps 2 lc rgb "#5B9BD5"	  
#10, 34.44
#20, 41.54
#30, 50.00
#40, 55.61
#50, 59.77
#60, 62.61
#70, 64.44
#80, 65.85
#90, 67.41
#100, 68.63
#e
10, 35.10
20, 44.15
30, 50.04
40, 54.47
50, 57.53
60, 59.93
70, 61.85
80, 63.30
90, 64.57
100, 65.61
e

==> Figures/wiki_sample_precision_vs_rate.txt <==
set output 'wiki_sample_precision_vs_rate.eps'
set terminal postscript eps enhanced

set xlabel 'Sampling rate' offset 0,0
set ylabel 'Precision' offset 0,0
#set xtics  ("0.01" 1, "0.02" 2, "0.03" 3, "0.04" 4, "0.05" 5, "0.06" 6, "0.07" 7, "0.08" 8, "0.09" 9, "0.1" 10,  "0.2" 11, "0.3" 12, "0.4" 13, "0.5" 14, "0.6" 15, "0.7" 16, "0.8" 17, "0.9" 18, "1" 19)
set format y '%1.1f' 

set boxwidth 0.25
set xrange [0:1.0]
set yrange[0.5:1.0]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror

set key right bottom Left reverse invert spacing 1.5
set size 0.36,0.45
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

#set object circle at 0.29,0.83 radius char 0.5 fs empty border lc rgb "#5B9BD5" lw 5
#set object circle at 0.285,0.86 radius char 0.5 fs empty border lc rgb "#ED7D31" lw 5
#set object circle at 0.06,0.94 radius char 0.5 fs empty border lc rgb "#A5A5A5" lw 5

plot  '-' with lines title 'query 1' lt 0 lw 5 lc rgb "#5B9BD5",\
	  '-' with lines title 'query 2' lt 1 lw 5 lc rgb "#ED7D31",\
	  '-' with lines title 'query 3' lt 2 lw 5 lc rgb "#A5A5A5"
0.01, 0.58
0.02, 0.60
0.03, 0.60
0.04, 0.64
0.05, 0.64
0.06, 0.65
0.07, 0.65
0.08, 0.65
0.09, 0.65
0.1, 0.65
0.2, 0.83
0.3, 0.83
0.4, 0.83
0.5, 0.83
0.6, 0.83
0.7, 0.83
0.8, 0.83
0.9, 0.83
1, 1.00
e 
0.01, 0.78
0.02, 0.78
0.03, 0.78
0.04, 0.78
0.05, 0.81
0.06, 0.81
0.07, 0.81
0.08, 0.81
0.09, 0.81
0.1, 0.81
0.2, 0.85
0.3, 0.86
0.4, 0.88
0.5, 0.90
0.6, 0.90
0.7, 0.90
0.8, 0.92
0.9, 0.92
1, 1.00
e 
0.01, 0.94
0.02, 0.94
0.03, 0.94
0.04, 0.94
0.05, 0.94
0.06, 0.94
0.07, 0.94
0.08, 0.94
0.09, 0.94
0.1, 0.94
0.2, 0.94
0.3, 0.94
0.4, 0.94
0.5, 0.94
0.6, 0.94
0.7, 0.94
0.8, 0.94
0.9, 0.94
1.0, 1.00
e

==> Figures/wiki_sample_precision_vs_threshold.txt <==
set output 'wiki_sample_precision_vs_threshold.eps'
set terminal postscript eps enhanced

set xlabel 'Sampling threshold' offset 0,0
set ylabel 'Precision' offset 0,0
set xtics  ("10^{2}" 0.75, "10^{3}" 1.8, "10^{4}" 2.85, "10^{5}" 3.9, "10^{6}" 4.95, "10^{7}" 6)
set format y '%1.1f' 

set boxwidth 0.25
set xrange [0:6.75]
set yrange[0.4:1.0]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set border 3

#set key at 6.2,1.15 horizontal Left reverse spacing 1.5 maxcols 3
set nokey
set size 1,0.4
#set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

#set label "sampling rate 0.01" at 0.4, 1.11 font ",18"
#set label "sampling rate 0.1" at 0.4, 1.05 font ",18"

plot  '-' title 'query 1  ' with boxes fill solid lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'query 1  ' with boxes fill empty border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'query 2  ' with boxes fs pattern 2 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'query 2  ' with boxes fill empty border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'query 3  ' with boxes fs pattern 4 lt -1 lw 2 lc rgb '#5B9BD5',\
	  '-' title 'query 3  ' with boxes fill empty border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 0.42
1.55, 0.49
2.6, 0.55
3.65, 0.58
4.7, 0.61
5.75, 0.93
e
0.5, 0.52
1.55, 0.59
2.6, 0.63
3.65, 0.65
4.7, 0.65
5.75, 0.95
e
0.75, 0.54
1.8, 0.55
2.85, 0.60
3.9, 0.78
4.95, 0.89
6, 0.96
e
0.75, 0.54
1.8, 0.54
2.85, 0.66
3.9, 0.81
4.95, 0.89
6, 0.96
e
1, 0.54
2.05, 0.54
3.1, 0.71
4.15, 0.94
5.2, 1.00
6.25, 1.00
e
1, 0.78
2.05, 0.78
3.1, 0.84
4.15, 0.94
5.2, 1.00
6.25, 1.00
e


==> Figures/wiki_sample_score_q1.txt <==
set output 'wiki_sample_score_q1.eps'
set terminal postscript eps enhanced

set xlabel 'Ranking' offset 0,0
set ylabel 'Score' offset 0,0
set format y " 10^{%L}"

set xrange [0:100]
set yrange[5E-7:2.5E-5]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set border
set logscale y 10

set key right top spacing 3
set size 0.36,0.45
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

set arrow from 1,7.94E-7 to 100,7.94E-7 nohead lt 0 lw 5
set arrow from 58,5E-7 to 58,0.8E-5 nohead lt 0 lw 5

plot  '-' with lines title 'Exact' lt 1 lw 5 lc rgb "#5B9BD5",\
	  '-' with lines title 'LETopK' lt 2 lw 5 lc rgb "#ED7D31"
1, 2.20E-05
2, 1.66E-05
3, 1.24E-05
4, 1.22E-05
5, 1.03E-05
6, 7.60E-06
7, 7.24E-06
8, 7.23E-06
9, 6.58E-06
10, 6.49E-06
11, 6.47E-06
12, 6.47E-06
13, 5.80E-06
14, 5.80E-06
15, 5.72E-06
16, 5.71E-06
17, 5.28E-06
18, 4.30E-06
19, 4.15E-06
20, 4.15E-06
21, 3.64E-06
22, 3.38E-06
23, 3.33E-06
24, 2.90E-06
25, 2.90E-06
26, 2.81E-06
27, 2.81E-06
28, 2.81E-06
29, 2.58E-06
30, 2.53E-06
31, 2.49E-06
32, 2.34E-06
33, 2.26E-06
34, 2.07E-06
35, 1.96E-06
36, 1.94E-06
37, 1.94E-06
38, 1.91E-06
39, 1.83E-06
40, 1.82E-06
41, 1.82E-06
42, 1.82E-06
43, 1.82E-06
44, 1.81E-06
45, 1.73E-06
46, 1.71E-06
47, 1.70E-06
48, 1.70E-06
49, 1.69E-06
50, 1.58E-06
51, 1.56E-06
52, 1.54E-06
53, 1.52E-06
54, 1.51E-06
55, 1.44E-06
56, 1.44E-06
57, 1.43E-06
58, 1.43E-06
59, 1.41E-06
60, 1.38E-06
61, 1.32E-06
62, 1.28E-06
63, 1.23E-06
64, 1.18E-06
65, 1.16E-06
66, 1.16E-06
67, 1.16E-06
68, 1.16E-06
69, 1.14E-06
70, 1.12E-06
71, 1.11E-06
72, 1.10E-06
73, 1.09E-06
74, 1.09E-06
75, 1.08E-06
76, 1.06E-06
77, 1.05E-06
78, 1.04E-06
79, 1.01E-06
80, 1.01E-06
81, 1.00E-06
82, 9.99E-07
83, 9.81E-07
84, 9.21E-07
85, 9.17E-07
86, 9.13E-07
87, 8.92E-07
88, 8.81E-07
89, 8.78E-07
90, 8.73E-07
91, 8.59E-07
92, 8.58E-07
93, 8.56E-07
94, 8.56E-07
95, 8.50E-07
96, 8.44E-07
97, 8.05E-07
98, 8.02E-07
99, 7.97E-07
100, 7.94E-07
e
1, 2.20E-05
2, 1.66E-05
3, 1.22E-05
4, 7.60E-06
5, 7.24E-06
6, 7.23E-06
7, 6.58E-06
8, 6.49E-06
9, 5.72E-06
10, 5.71E-06
11, 4.30E-06
12, 3.64E-06
13, 3.38E-06
14, 3.33E-06
15, 2.58E-06
16, 2.53E-06
17, 2.34E-06
18, 2.07E-06
19, 1.96E-06
20, 1.94E-06
21, 1.83E-06
22, 1.82E-06
23, 1.82E-06
24, 1.82E-06
25, 1.82E-06
26, 1.81E-06
27, 1.73E-06
28, 1.71E-06
29, 1.70E-06
30, 1.58E-06
31, 1.54E-06
32, 1.51E-06
33, 1.44E-06
34, 1.44E-06
35, 1.43E-06
36, 1.43E-06
37, 1.41E-06
38, 1.38E-06
39, 1.32E-06
40, 1.23E-06
41, 1.18E-06
42, 1.14E-06
43, 1.12E-06
44, 1.11E-06
45, 1.10E-06
46, 1.09E-06
47, 1.06E-06
48, 1.04E-06
49, 1.01E-06
50, 9.99E-07
51, 9.21E-07
52, 9.17E-07
53, 9.13E-07
54, 8.92E-07
55, 8.73E-07
56, 8.50E-07
57, 8.05E-07
58, 7.94E-07
59, 7.88E-07
60, 7.64E-07
61, 7.64E-07
62, 7.62E-07
63, 7.46E-07
64, 7.46E-07
65, 7.46E-07
66, 7.46E-07
67, 7.46E-07
68, 7.46E-07
69, 7.45E-07
70, 7.27E-07
71, 7.27E-07
72, 7.27E-07
73, 7.27E-07
74, 7.27E-07
75, 7.27E-07
76, 7.17E-07
77, 7.17E-07
78, 7.17E-07
79, 7.17E-07
80, 7.11E-07
81, 6.78E-07
82, 6.78E-07
83, 6.65E-07
84, 6.54E-07
85, 6.41E-07
86, 6.24E-07
87, 6.17E-07
88, 6.02E-07
89, 6.01E-07
90, 5.80E-07
91, 5.70E-07
92, 5.68E-07
93, 5.58E-07
94, 5.58E-07
95, 5.57E-07
96, 5.55E-07
97, 5.08E-07
98, 5.04E-07
99, 4.99E-07
100, 4.99E-07
e

==> Figures/wiki_sample_score_q2.txt <==
set output 'wiki_sample_score_q2.eps'
set terminal postscript eps enhanced

set xlabel 'Ranking' offset 0,0
set ylabel 'Score' offset 0,0
set format y " 10^{%L}"

set xrange [0:100]
set yrange[1E-7:2.5E-5]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set border
set logscale y 10

set key right top spacing 3
set size 0.36,0.45
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

set arrow from 1,2.09E-7 to 100,2.09E-7 nohead lt 0 lw 5
set arrow from 78,1E-7 to 78,0.4E-5 nohead lt 0 lw 5

plot  '-' with lines title 'Exact' lt 1 lw 5 lc rgb "#5B9BD5",\
	  '-' with lines title 'LETopK' lt 2 lw 5 lc rgb "#ED7D31"
1, 1.12E-05
2, 4.66E-06
3, 2.29E-06
4, 2.14E-06
5, 2.05E-06
6, 1.69E-06
7, 1.56E-06
8, 1.44E-06
9, 1.44E-06
10, 1.44E-06
11, 1.15E-06
12, 1.13E-06
13, 1.13E-06
14, 1.13E-06
15, 1.00E-06
16, 9.60E-07
17, 9.56E-07
18, 9.49E-07
19, 9.49E-07
20, 9.49E-07
21, 9.19E-07
22, 8.89E-07
23, 8.57E-07
24, 7.54E-07
25, 7.45E-07
26, 6.68E-07
27, 6.53E-07
28, 5.95E-07
29, 5.95E-07
30, 5.66E-07
31, 5.66E-07
32, 5.40E-07
33, 5.29E-07
34, 5.27E-07
35, 5.05E-07
36, 4.95E-07
37, 4.90E-07
38, 4.69E-07
39, 4.69E-07
40, 4.69E-07
41, 4.48E-07
42, 4.38E-07
43, 4.38E-07
44, 4.33E-07
45, 4.33E-07
46, 4.31E-07
47, 4.31E-07
48, 4.31E-07
49, 4.27E-07
50, 4.27E-07
51, 4.27E-07
52, 4.13E-07
53, 4.11E-07
54, 3.81E-07
55, 3.78E-07
56, 3.78E-07
57, 3.78E-07
58, 3.59E-07
59, 3.58E-07
60, 3.13E-07
61, 3.04E-07
62, 3.04E-07
63, 3.03E-07
64, 3.01E-07
65, 3.00E-07
66, 3.00E-07
67, 2.87E-07
68, 2.87E-07
69, 2.87E-07
70, 2.85E-07
71, 2.84E-07
72, 2.84E-07
73, 2.74E-07
74, 2.70E-07
75, 2.64E-07
76, 2.62E-07
77, 2.62E-07
78, 2.56E-07
79, 2.56E-07
80, 2.55E-07
81, 2.55E-07
82, 2.55E-07
83, 2.53E-07
84, 2.45E-07
85, 2.42E-07
86, 2.40E-07
87, 2.40E-07
88, 2.35E-07
89, 2.34E-07
90, 2.34E-07
91, 2.34E-07
92, 2.34E-07
93, 2.32E-07
94, 2.23E-07
95, 2.22E-07
96, 2.20E-07
97, 2.14E-07
98, 2.12E-07
99, 2.10E-07
100, 2.09E-07
e
1, 1.12E-05
2, 4.66E-06
3, 2.14E-06
4, 2.05E-06
5, 1.56E-06
6, 1.44E-06
7, 1.44E-06
8, 1.44E-06
9, 1.15E-06
10, 1.13E-06
11, 1.13E-06
12, 1.13E-06
13, 9.60E-07
14, 9.56E-07
15, 9.49E-07
16, 9.49E-07
17, 9.49E-07
18, 9.19E-07
19, 8.89E-07
20, 8.57E-07
21, 6.68E-07
22, 6.53E-07
23, 5.66E-07
24, 5.66E-07
25, 5.40E-07
26, 5.29E-07
27, 5.27E-07
28, 4.95E-07
29, 4.90E-07
30, 4.90E-07
31, 4.69E-07
32, 4.69E-07
33, 4.69E-07
34, 4.48E-07
35, 4.38E-07
36, 4.38E-07
37, 4.33E-07
38, 4.33E-07
39, 4.31E-07
40, 4.31E-07
41, 4.31E-07
42, 4.13E-07
43, 4.11E-07
44, 3.78E-07
45, 3.78E-07
46, 3.78E-07
47, 3.59E-07
48, 3.58E-07
49, 3.13E-07
50, 3.04E-07
51, 3.04E-07
52, 3.00E-07
53, 3.00E-07
54, 2.87E-07
55, 2.87E-07
56, 2.85E-07
57, 2.84E-07
58, 2.84E-07
59, 2.74E-07
60, 2.70E-07
61, 2.62E-07
62, 2.56E-07
63, 2.56E-07
64, 2.55E-07
65, 2.55E-07
66, 2.45E-07
67, 2.35E-07
68, 2.34E-07
69, 2.34E-07
70, 2.34E-07
71, 2.34E-07
72, 2.32E-07
73, 2.23E-07
74, 2.22E-07
75, 2.14E-07
76, 2.12E-07
77, 2.10E-07
78, 2.09E-07
79, 2.07E-07
80, 2.07E-07
81, 1.94E-07
82, 1.92E-07
83, 1.88E-07
84, 1.88E-07
85, 1.87E-07
86, 1.87E-07
87, 1.79E-07
88, 1.75E-07
89, 1.75E-07
90, 1.74E-07
91, 1.73E-07
92, 1.70E-07
93, 1.65E-07
94, 1.65E-07
95, 1.64E-07
96, 1.64E-07
97, 1.63E-07
98, 1.63E-07
99, 1.62E-07
100, 1.60E-07
e

==> Figures/wiki_sample_score_q3.txt <==
set output 'wiki_sample_score_q3.eps'
set terminal postscript eps enhanced

set xlabel 'Ranking' offset 0,0
set ylabel 'Score' offset 0,0
set format y " 10^{%L}"

set xrange [0:100]
set yrange[4E-7:2E-5]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set border
set logscale y 10

set key right top spacing 3
set size 0.36,0.45
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

set arrow from 1,5.38E-7 to 100,5.38E-7 nohead lt 0 lw 5
set arrow from 94,4E-7 to 94,0.6E-5 nohead lt 0 lw 5

plot  '-' with lines title 'Exact' lt 1 lw 5 lc rgb "#5B9BD5",\
	  '-' with lines title 'LETopK' lt 2 lw 5 lc rgb "#ED7D31"
1, 1.38E-05
2, 1.32E-05
3, 7.58E-06
4, 7.37E-06
5, 7.31E-06
6, 7.22E-06
7, 7.13E-06
8, 7.06E-06
9, 5.75E-06
10, 4.40E-06
11, 4.34E-06
12, 4.24E-06
13, 3.28E-06
14, 3.26E-06
15, 3.17E-06
16, 2.99E-06
17, 2.97E-06
18, 2.97E-06
19, 2.87E-06
20, 2.83E-06
21, 2.76E-06
22, 2.73E-06
23, 2.35E-06
24, 2.30E-06
25, 2.07E-06
26, 2.05E-06
27, 2.05E-06
28, 2.03E-06
29, 1.96E-06
30, 1.95E-06
31, 1.91E-06
32, 1.87E-06
33, 1.71E-06
34, 1.71E-06
35, 1.71E-06
36, 1.59E-06
37, 1.50E-06
38, 1.43E-06
39, 1.41E-06
40, 1.40E-06
41, 1.38E-06
42, 1.37E-06
43, 1.34E-06
44, 1.30E-06
45, 1.29E-06
46, 1.23E-06
47, 1.16E-06
48, 1.15E-06
49, 1.13E-06
50, 1.13E-06
51, 1.12E-06
52, 1.10E-06
53, 1.04E-06
54, 1.03E-06
55, 1.02E-06
56, 9.69E-07
57, 9.45E-07
58, 9.33E-07
59, 9.22E-07
60, 8.94E-07
61, 8.91E-07
62, 8.84E-07
63, 8.80E-07
64, 8.64E-07
65, 8.61E-07
66, 8.42E-07
67, 8.32E-07
68, 8.24E-07
69, 8.18E-07
70, 8.16E-07
71, 8.14E-07
72, 8.07E-07
73, 7.87E-07
74, 7.57E-07
75, 7.39E-07
76, 7.12E-07
77, 6.89E-07
78, 6.89E-07
79, 6.81E-07
80, 6.78E-07
81, 6.66E-07
82, 6.48E-07
83, 6.45E-07
84, 6.44E-07
85, 6.24E-07
86, 6.24E-07
87, 6.22E-07
88, 6.14E-07
89, 6.12E-07
90, 6.10E-07
91, 6.06E-07
92, 6.04E-07
93, 5.98E-07
94, 5.71E-07
95, 5.69E-07
96, 5.63E-07
97, 5.59E-07
98, 5.54E-07
99, 5.38E-07
100, 5.36E-07
e
1, 1.38E-05
2, 1.32E-05
3, 7.58E-06
4, 7.37E-06
5, 7.31E-06
6, 7.22E-06
7, 7.13E-06
8, 7.06E-06
9, 5.75E-06
10, 4.40E-06
11, 4.34E-06
12, 4.24E-06
13, 3.26E-06
14, 3.17E-06
15, 2.99E-06
16, 2.97E-06
17, 2.97E-06
18, 2.87E-06
19, 2.76E-06
20, 2.73E-06
21, 2.35E-06
22, 2.30E-06
23, 2.07E-06
24, 2.05E-06
25, 2.03E-06
26, 1.96E-06
27, 1.95E-06
28, 1.91E-06
29, 1.87E-06
30, 1.71E-06
31, 1.71E-06
32, 1.59E-06
33, 1.50E-06
34, 1.43E-06
35, 1.41E-06
36, 1.40E-06
37, 1.38E-06
38, 1.37E-06
39, 1.34E-06
40, 1.30E-06
41, 1.29E-06
42, 1.23E-06
43, 1.16E-06
44, 1.15E-06
45, 1.13E-06
46, 1.13E-06
47, 1.12E-06
48, 1.10E-06
49, 1.04E-06
50, 1.03E-06
51, 1.02E-06
52, 9.69E-07
53, 9.45E-07
54, 9.33E-07
55, 9.22E-07
56, 8.94E-07
57, 8.91E-07
58, 8.84E-07
59, 8.80E-07
60, 8.64E-07
61, 8.61E-07
62, 8.42E-07
63, 8.32E-07
64, 8.24E-07
65, 8.18E-07
66, 8.16E-07
67, 8.14E-07
68, 8.07E-07
69, 7.87E-07
70, 7.57E-07
71, 7.39E-07
72, 7.12E-07
73, 6.89E-07
74, 6.89E-07
75, 6.81E-07
76, 6.78E-07
77, 6.66E-07
78, 6.45E-07
79, 6.44E-07
80, 6.24E-07
81, 6.24E-07
82, 6.23E-07
83, 6.14E-07
84, 6.12E-07
85, 6.10E-07
86, 6.06E-07
87, 6.04E-07
88, 5.98E-07
89, 5.71E-07
90, 5.69E-07
91, 5.63E-07
92, 5.59E-07
93, 5.54E-07
94, 5.38E-07
95, 5.36E-07
96, 5.33E-07
97, 5.10E-07
98, 5.06E-07
99, 4.98E-07
100, 4.97E-07
e

==> Figures/wiki_sample_time_vs_rate.txt <==
set output 'wiki_sample_time_vs_rate.eps'
set terminal postscript eps enhanced

set xlabel 'Sampling rate' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
#set xtics  ("0.01" 1, "0.02" 2, "0.03" 3, "0.04" 4, "0.05" 5, "0.06" 6, "0.07" 7, "0.08" 8, "0.09" 9, "0.1" 10,  "0.2" 11, "0.3" 12, "0.4" 13, "0.5" 14, "0.6" 15, "0.7" 16, "0.8" 17, "0.9" 18, "1" 19)
set format y " 10^{%L}"

set boxwidth 0.25
set xrange [0:1.0]
set yrange[1e4:1.5e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set logscale y 10

set key at 0.95,1.5e5 Left reverse spacing 1.5
set size 0.36,0.45
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

set object circle at 0.29,545667 radius char 0.5 fs empty border lc rgb "#5B9BD5" lw 5
set object circle at 0.285,112151 radius char 0.5 fs empty border lc rgb "#ED7D31" lw 5
set object circle at 0.06,13070 radius char 0.5 fs empty border lc rgb "#A5A5A5" lw 5

plot  '-' with lines title 'query 1' lt 0 lw 5 lc rgb "#5B9BD5",\
	  '-' with lines title 'query 2' lt 1 lw 5 lc rgb "#ED7D31",\
	  '-' with lines title 'query 3' lt 2 lw 5 lc rgb "#A5A5A5"
0.01, 64484
0.02, 67321
0.03, 83837
0.04, 150399
0.05, 168549
0.06, 172830
0.07, 179761
0.08, 197709
0.09, 198075
0.1, 204224
0.2, 312560
0.3, 570981
0.4, 661817
0.5, 760698
0.6, 937374
0.7, 1002188
0.8, 1122224
0.9, 1202086
1.0, 1333964
e 
0.01, 40123
0.02, 35194
0.03, 36171
0.04, 53014
0.05, 53910
0.06, 56515
0.07, 56655
0.08, 57711
0.09, 59970
0.1, 60401
0.2, 75739
0.3, 117521
0.4, 141463
0.5, 257559
0.6, 306137
0.7, 353092
0.8, 371299
0.9, 424859
1.0, 420782
e 
0.01, 12566
0.02, 12726
0.03, 12865
0.04, 12979
0.05, 13177
0.06, 13146
0.07, 13238
0.08, 13335
0.09, 13268
0.1, 13404
0.2, 13583
0.3, 14585
0.4, 14773
0.5, 16030
0.6, 16103
0.7, 17201
0.8, 17984
0.9, 18869
1.0, 19241
e

==> Figures/wiki_sample_time_vs_threshold.txt <==
set output 'wiki_sample_time_vs_threshold.eps'
set terminal postscript eps enhanced

set xlabel 'Sampling threshold' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10^{2}" 0.75, "10^{3}" 1.8, "10^{4}" 2.85, "10^{5}" 3.9, "10^{6}" 4.95, "10^{7}" 6)
set format y " 10^{%L}"

set boxwidth 0.25
set xrange [0:6.75]
set yrange[4e3:1.5e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set logscale y 10
set border 3

set key at 5.9,3e6 horizontal Left reverse spacing 1.5 maxcols 3
set size 1,0.4
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

set label "sampling rate 0.01" at 0.1, 2e6 font ",18"
set label "sampling rate 0.1" at 0.1, 0.8e6 font ",18"
set label "PETopK" at 6.25, 545667 font ",18"
set label "PETopK" at 6.5, 112151 font ",18"
set label "PETopK" at 6.75, 13070 font ",18"
#set label "BS2" at 6.25, 1333964 font ",18"
#set label "BS2" at 6.5, 420782 font ",18"
#set label "BS2" at 6.75, 19241 font ",18"

set arrow from 6.25,545667 to 5.875,545667 lt -1 lc rgb "#ED7D31" lw 3
set arrow from 6.5,112151 to 6.125,112151 lt -1 lc rgb "#A5A5A5" lw 3
set arrow from 6.75,13070 to 6.375,13070 lt -1 lc rgb "#5B9BD5" lw 3
#set arrow from 6.25,1333964 to 5.875,1333964 lt -1 lc rgb "#ED7D31" lw 3
#set arrow from 6.5,420782 to 6.125,420782 lt -1 lc rgb "#A5A5A5" lw 3
#set arrow from 6.75,19241 to 6.375,19241 lt -1 lc rgb "#5B9BD5" lw 3

plot  '-' title 'query 1  ' with boxes fill solid lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'query 1  ' with boxes fill empty border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'query 2  ' with boxes fs pattern 2 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'query 2  ' with boxes fill empty border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'query 3  ' with boxes fs pattern 4 lt -1 lw 2 lc rgb '#5B9BD5',\
	  '-' title 'query 3  ' with boxes fill empty border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 21897
1.55, 22468
2.6, 28679
3.65, 57086
4.7, 130913
5.75, 383175
e
0.5, 180045
1.55, 189704
2.6, 186278
3.65, 207090
4.7, 274780
5.75, 536982
e
0.75, 15785
1.8, 18431
2.85, 19502
3.9, 32560
4.95, 71959
6, 181069
e
0.75, 37738
1.8, 38221
2.85, 48578
3.9, 59660
4.95, 94895
6, 197023
e
1, 5107
2.05, 4565
3.1, 6128
4.15, 12458
5.2, 19366
6.25, 19391
e
1, 6397
2.05, 6670
3.1, 8103
4.15, 13306
5.2, 19475
6.25, 20215
e

==> Figures/wiki_scale_entity_500.txt <==
set output 'wiki_scale_entity.eps'
set terminal postscript eps enhanced

set xlabel 'Percentage of entities' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10%%" 0.75, "20%%" 1.8, "30%%" 2.85, "40%%" 3.9, "50%%" 4.95, "60%%" 6, "70%%" 7.05, "80%%" 8.1, "90%%" 9.15, "100%%" 10.2)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)

set boxwidth -2
set xrange [0:10.95]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 2.7,8e5 Left reverse spacing 1.5
set size 1,0.4
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline  ' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK  ' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK  ' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 53.862, 27.00, 247.00, 0.25
1.55, 100.604, 46.00, 1057.00, 0.25
2.6, 145.791, 63.00, 3113.00, 0.25
3.65, 182.056, 79.00, 7257.00, 0.25
4.7, 226.366, 94.00, 10123.00, 0.25
5.75, 267.344, 106.00, 36123.00, 0.25
6.8, 351.922, 125.00, 42779.00, 0.25
7.85, 357.713, 131.00, 59073.00, 0.25
8.9, 412.509, 145.00, 120550.00, 0.25
9.96, 455.310, 154.00, 196955.00, 0.25
e
0.75, 12.684, 1.10, 213.00, 0.25
1.8, 21.603, 1.10, 956.00, 0.25
2.85, 30.772, 1.10, 3176.00, 0.25
3.9, 40.740, 1.10, 7599.00, 0.25
4.95, 51.719, 2.00, 10209.00, 0.25
6, 64.634, 2.00, 33913.00, 0.25
7.05, 79.265, 2.00, 39990.00, 0.25
8.1, 90.916, 2.00, 67995.00, 0.25
9.15, 113.510, 2.00, 162903.00, 0.25
10.2, 121.824, 2.00, 258349.00, 0.25
e
1, 7.562, 1.10, 108.00, 0.25
2.05, 11.064, 1.10, 156.00, 0.25
3.1, 14.714, 1.10, 373.00, 0.25
4.15, 17.013, 1.10, 965.00, 0.25
5.2, 19.392, 1.10, 1462.00, 0.25
6.25, 22.771, 1.10, 2264.00, 0.25
7.3, 26.638, 1.10, 3399.00, 0.25
8.35, 28.664, 1.10, 4709.00, 0.25
9.4, 32.813, 2.00, 9955.00, 0.25
10.45, 35.345, 2.00, 14472.00, 0.25
e

==> Figures/wiki_scale_type.txt <==
set output 'wiki_scale_type.eps'
set terminal postscript eps enhanced

set xlabel 'Number of types' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("5" 0.75, "10" 1.8, "15" 2.85, "20" 3.9, "25" 4.95, "30" 6, "35" 7.05, "40" 8.1, "45" 9.15, "50" 10.2, "all" 11.25)
set ytics  (" 1" 1, " 10" 10, " 10^{2}" 100, " 10^{3}" 1000, " 10^{4}" 10000, " 10^{5}" 100000)

set boxwidth -2
set xrange [0:12.00]
set yrange[1:100000]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

#set key center top horizontal Left reverse spacing 1.5
set nokey
set size 1,0.4
#set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline  ' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK  ' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK  ' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 187.48, 71, 5223, 0.25
1.55, 307.94, 99, 5521, 0.25
2.6, 340.74, 111, 5771, 0.25
3.65, 380.84, 123, 5717, 0.25
4.7, 442.05, 127, 6256, 0.25
5.75, 497.44, 144, 5945, 0.25
6.8, 521.34, 136, 6471, 0.25
7.85, 538.39, 155, 6321, 0.25
8.9, 581.41, 158, 6615, 0.25
9.96, 610.51, 163, 6799, 0.25
11, 2841.48, 432, 32111, 0.25
e
0.75, 59.25, 1.1, 865, 0.25
1.8, 122.24, 3, 1371, 0.25
2.85, 134.65, 3, 1513, 0.25
3.9, 183.34, 3, 2730, 0.25
4.95, 174.15, 3, 1873, 0.25
6, 217.59, 4, 2614, 0.25
7.05, 225.73, 4, 2471, 0.25
8.1, 230.50, 5, 2293, 0.25
9.15, 268.23, 5, 2647, 0.25
10.2, 282.36, 6, 2766, 0.25
11.25, 1654.36, 65, 27005, 0.25
e
1, 82.43, 1.1, 1226, 0.25
2.05, 66.01, 1.1, 1438, 0.25
3.1, 58.58, 1.1, 1434, 0.25
4.15, 61.23, 1.1, 1485, 0.25
5.2, 77.59, 1.1, 1610, 0.25
6.25, 66.00, 1.1, 1861, 0.25
7.3, 67.20, 1.1, 1866, 0.25
8.35, 68.07, 1.1, 1899, 0.25
9.4, 70.98, 1.1, 1912, 0.25
10.45, 68.53, 1.1, 2022, 0.25
11.5, 206.34, 7, 7609, 0.25
e

==> Figures/wiki_time_vs_k.txt <==
set output 'wiki_time_vs_k.eps'
set terminal postscript eps enhanced

set xlabel 'k' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 1, "10^{2}" 2, "10^{3}" 3, "10^4" 4)
set ytics  (" 10" 10, " 10^2" 100, " 10^3" 1000)
set format y " 10^{%L}"

set boxwidth 0.25
set xrange [1:4]
set yrange[10:3000]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
set logscale y 10

set key at 3.8,80 Left reverse spacing 1.2
set size 0.36,0.45
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' with linespoints title 'Baseline' lt 0 lw 5 pt 2 ps 2 lc rgb "#5B9BD5",\
	  '-' with linespoints title 'LETopK' lt 1 lw 5 pt 6 ps 2 lc rgb "#ED7D31",\
	  '-' with linespoints title 'PETopK' lt 2 lw 5 pt 10 ps 2 lc rgb "#A5A5A5"
1, 2562.302224
2, 2432.032279
3, 2492.282744
4, 2383.085568
e 
1, 1089.049739
2, 1154.599285
3, 1087.741187
4, 1195.170812
e
1, 106.286013
2, 114.069495
3, 114.329879
4, 120.434431
e 

==> Figures/wiki_time_vs_keywords.txt <==
set output 'wiki_time_vs_keywords.eps'
set terminal postscript eps enhanced

set xlabel 'Number of Keywords' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("1" 0.75, "2" 1.8, "3" 2.85, "4" 3.9, "5" 4.95, "6" 6, "7" 7.05, "8" 8.1, "9" 9.15, "10" 10.2)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)

set boxwidth -2
set xrange [0:10.95]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 11,8e5 Left reverse spacing 1.5
set size 1,0.4
set key font ",18"
set xtics font ",20"
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline  ' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK  ' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK  ' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 484.5493121, 154, 11292, 0.25
1.55, 726.1059934, 281, 42233, 0.25
2.6, 520.8473577, 278, 30203, 0.25
3.65, 647.0965845, 281, 47116, 0.25
4.7, 398.9399418, 286, 38558, 0.25
5.75, 445.498775, 287, 164279, 0.25
6.8, 396.5788318, 281, 196955, 0.25
7.85, 366.2444119, 296, 13896, 0.25
8.9, 356.5043481, 293, 560, 0.25
9.96, 350.8642024, 281, 576, 0.25
e
0.75, 124.7570479, 2, 6668, 0.25
1.8, 179.1034446, 20, 4277, 0.25
2.85, 100.8944855, 5, 17567, 0.25
3.9, 169.5352899, 6, 42144, 0.25
4.95, 81.93172127, 10, 41287, 0.25
6, 105.3103726, 12, 258349, 0.25
7.05, 78.92253294, 20, 175911, 0.25
8.1, 91.91629964, 34, 13286, 0.25
9.15, 135.4096141, 63, 718, 0.25
10.2, 222.2659923, 123, 1434, 0.25
e
1, 12.60291619, 2, 2052, 0.25
2.05, 42.85957132, 3, 7577, 0.25
3.1, 23.73903935, 4, 6812, 0.25
4.15, 33.87737845, 5, 3053, 0.25
5.2, 15.34588284, 8, 7845, 0.25
6.25, 24.25667369, 12, 14472, 0.25
7.3, 27.983152, 19, 220, 0.25
8.35, 47.73929292, 33, 2879, 0.25
9.4, 85.82422293, 62, 161, 0.25
10.45, 164.1431222, 116, 849, 0.25
e

==> Figures/wiki_time_vs_table.txt <==
set output 'wiki_time_vs_table.eps'
set terminal postscript eps enhanced

set xlabel 'Number of tree patterns' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 0.75, "10^{2}" 1.8, "10^{3}" 2.85, "10^{4}" 3.9, "10^{5}" 4.95, "10^{6}" 6)
set ytics  (" 1" 1, " 10" 10, " 10^{2}" 100, " 10^{3}" 1000, " 10^{4}" 10000, " 10^{5}" 100000)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:6.75]
set yrange[1:100000]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

#set key center top horizontal Left reverse spacing 1.5
set nokey
set size 1,0.4
#set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 1481.625, 433, 3732, 0.25
1.55, 1682.75, 432, 2468, 0.25
2.6, 1779, 519, 3873, 0.25
3.65, 6092.875, 3285, 11590, 0.25
4.7, 15330.42857, 3128, 29930, 0.25
5.75, 32111, 32111, 32111, 0.25
e
0.75, 1166.125, 65, 3509, 0.25
1.8, 1105.5, 125, 1866, 0.25
2.85, 1394.6, 121, 3360, 0.25
3.9, 3838.375, 707, 9324, 0.25
4.95, 7318, 2362, 18067, 0.25
6, 27005, 27005, 27005, 0.25
e
1, 80.875, 7, 537, 0.25
2.05, 42.5, 16, 78, 0.25
3.1, 120.1, 58, 335, 0.25
4.15, 981.375, 341, 1891, 0.25
5.2, 3800.857143, 576, 7609, 0.25
6.25, 3303, 3303, 3303, 0.25
e

==> Figures/wiki_time_vs_table__rev.txt <==
set output 'wiki_time_vs_table_rev.eps'
set terminal postscript eps enhanced

set xlabel 'Number of tree patterns' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 1, "10^{2}" 2.55, "10^{3}" 4.1, "10^{4}" 5.65, "10^{5}" 7.2, "10^{6}" 8.75)
set ytics  (" 1" 1, " 10" 10, " 10^{2}" 100, " 10^{3}" 1000, " 10^{4}" 10000, " 10^{5}" 100000)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:9.75]
set yrange[1:100000]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key left top horizontal Left reverse spacing 3 maxcol 3
set size 1,0.6
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK-r1  ' with boxerrorbars fs pattern 5 border -1 lt -1 lw 2 lc rgb '#FFC000',\
	  '-' title 'PETopK-r2  ' with boxerrorbars fs pattern 1 border -1 lt -1 lw 2 lc rgb '#4472C4',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 471.68, 424.00, 551.00, 0.25
2.05, 507.64, 416.00, 587.00, 0.25
3.6, 690.30, 470.00, 1467.00, 0.25
5.15, 2170.83, 826.00, 10165.00, 0.25
6.7, 7235.69, 1638.00, 26336.00, 0.25
8.25, 29568.00, 29568.00, 29568.00, 0.25
e
0.75, 141.86, 60.00, 769.00, 0.25
2.3, 171.90, 103.00, 227.00, 0.25
3.85, 331.95, 114.00, 1249.00, 0.25
5.4, 1016.42, 659.00, 1504.00, 0.25
6.95, 2824.04, 924.00, 13479.00, 0.25
8.5, 24766.00, 24766.00, 24766.00, 0.25
e
1, 101.89, 38.00, 681.00, 0.25
2.55, 118.60, 87.00, 188.00, 0.25
4.1, 177.43, 94.00, 461.00, 0.25
5.65, 708.32, 505.00, 1382.00, 0.25
7.2, 1320.52, 443.00, 3275.00, 0.25
8.75, 1038.00, 1038.00, 1038.00, 0.25
e
1.25, 93.58, 36.00, 657.00, 0.25
2.8, 91.32, 68.00, 117.00, 0.25
4.35, 176.21, 94.00, 521.00, 0.25
5.9, 642.20, 452.00, 1276.00, 0.25
7.45, 1217.91, 399.00, 3075.00, 0.25
9, 929.00, 929.00, 929.00, 0.25
e
1.5, 19.40, 7.00, 537.00, 0.25
3.05, 36.41, 16.00, 78.00, 0.25
4.6, 103.07, 58.00, 335.00, 0.25
6.15, 893.50, 341.00, 1891.00, 0.25
7.7, 2817.52, 576.00, 7609.00, 0.25
9.25, 3303.00, 3303.00, 3303.00, 0.25
e


==> Figures/wiki_time_vs_table__rev2.txt <==
set output 'wiki_time_vs_table_rev2.eps'
set terminal postscript eps enhanced

set xlabel 'Number of tree patterns' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 1.125, "10^{2}" 2.925, "10^{3}" 4.725, "10^{4}" 6.525, "10^{5}" 8.325, "10^{6}" 10.125)
set ytics  (" 1" 1, " 10" 10, " 10^{2}" 100, " 10^{3}" 1000, " 10^{4}" 10000, " 10^{5}" 100000, " 10^{6}" 1000000)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:11.25]
set yrange[1:2500000]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key left top horizontal Left reverse spacing 3 maxcol 2
set size 1,0.6
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title "LETopK({/Symbol L}=10^{5}, {/Symbol r}=0.2)   " with boxerrorbars fs pattern 6 border -1 lt -1 lw 2 lc rgb '#70AD47',\
	  '-' title 'PETopK-r1' with boxerrorbars fs pattern 5 border -1 lt -1 lw 2 lc rgb '#FFC000',\
	  '-' title 'PETopK-r2' with boxerrorbars fs pattern 1 border -1 lt -1 lw 2 lc rgb '#4472C4',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 471.68, 424.00, 551.00, 0.25
2.3, 507.64, 416.00, 587.00, 0.25
4.1, 690.30, 470.00, 1467.00, 0.25
5.9, 2170.83, 826.00, 10165.00, 0.25
7.7, 13901.00, 1638.00, 554385.00, 0.25
9.5, 256994.93, 29568.00, 2233712.00, 0.25
e
0.75, 141.86, 60.00, 769.00, 0.25
2.55, 171.90, 103.00, 227.00, 0.25
4.35, 331.95, 114.00, 1249.00, 0.25
6.15, 1016.42, 659.00, 1504.00, 0.25
7.95, 6125.64, 924.00, 456786.00, 0.25
9.75, 190104.02, 24766.00, 1459240.00, 0.25
e
1, 200.00, 84.00, 852.00, 0.25
2.8, 239.92, 128.00, 386.00, 0.25
4.6, 384.34, 204.00, 992.00, 0.25
6.4, 1245.76, 546.00, 2211.00, 0.25
8.2, 4438.40, 787.00, 62589.00, 0.25
10, 29521.70, 2918.00, 298674.00, 0.25
e
1.25, 101.89, 38.00, 681.00, 0.25
3.05, 118.60, 87.00, 188.00, 0.25
4.85, 177.43, 94.00, 461.00, 0.25
6.65, 708.32, 505.00, 1382.00, 0.25
8.45, 2325.09, 443.00, 44876.00, 0.25
10.25, 19333.41, 1038.00, 360097.00, 0.25
e
1.5, 93.58, 36.00, 657.00, 0.25
3.3, 91.32, 68.00, 117.00, 0.25
5.1, 176.21, 94.00, 521.00, 0.25
6.9, 642.20, 452.00, 1276.00, 0.25
8.7, 2135.21, 399.00, 41938.00, 0.25
10.5, 18084.21, 929.00, 352033.00, 0.25
e
1.75, 19.40, 7.00, 537.00, 0.25
3.55, 36.41, 16.00, 78.00, 0.25
5.35, 103.07, 58.00, 335.00, 0.25
7.15, 893.50, 341.00, 1891.00, 0.25
8.95, 5031.33, 576.00, 112151.00, 0.25
10.75, 42453.95, 3303.00, 545667.00, 0.25
e

==> Figures/wiki_time_vs_table_d1_500.txt <==
set output 'wiki_time_vs_table_d1.eps'
set terminal postscript eps enhanced

#set xlabel 'Number of tree patterns' offset 0,0
#set ylabel 'Execution time (ms)' offset 0,0
set y2label 'd = 2' offset 0,0
set xtics  ("10" 0.625, "10^{2}" 1.485, "10^{3}" 2.345, "10^{4}" 3.205)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:3.83]
set yrange[1:1e4]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 3,1e4 horizontal Left reverse spacing 1.5
set size 1,0.3
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"
set y2label font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.375, 324.942, 154.00, 3644.00, 0.25
1.235, 311.129, 281.00, 403.00, 0.25
2.095, 318.940, 282.00, 535.00, 0.25
2.955, 288.290, 283.00, 295.00, 0.25
e
0.625, 78.386, 2.00, 721.00, 0.25
1.485, 141.333, 64.00, 489.00, 0.25
2.345, 246.109, 123.00, 1305.00, 0.25
3.205, 148.501, 139.00, 155.00, 0.25
e
0.875, 19.173, 2.00, 346.00, 0.25
1.735, 107.516, 62.00, 234.00, 0.25
2.595, 158.807, 120.00, 386.00, 0.25
3.455, 129.990, 128.00, 132.00, 0.25
e

==> Figures/wiki_time_vs_table_d2_500.txt <==
set output 'wiki_time_vs_table_d2.eps'
set terminal postscript eps enhanced

#set xlabel 'Number of tree patterns' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set y2label 'd = 3' offset 0,0
set xtics  ("10" 0.625, "10^{2}" 1.485, "10^{3}" 2.345, "10^{4}" 3.205, "10^{5}" 4.065, "10^{6}" 4.925)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:5.55]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set nokey
set size 1,0.3
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"
set y2label font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.375, 341.822, 154.00, 860.00, 0.25
1.235, 365.107, 277.00, 926.00, 0.25
2.095, 628.770, 292.00, 164279.00, 0.25
2.955, 1090.982, 471.00, 21744.00, 0.25
3.815, 9953.685, 1549.00, 196955.00, 0.25
4.675, 47116.000, 47116.00, 47116.00, 0.25
e
0.625, 81.589, 2.00, 1434.00, 0.25
1.485, 79.740, 16.00, 705.00, 0.25
2.345, 235.023, 39.00, 258349.00, 0.25
3.205, 497.700, 136.00, 13286.00, 0.25
4.065, 4720.472, 817.00, 175911.00, 0.25
4.925, 35553.000, 35553.00, 35553.00, 0.25
e
0.875, 28.376, 2.00, 849.00, 0.25
1.735, 8.786, 2.00, 198.00, 0.25
2.595, 29.296, 3.00, 14472.00, 0.25
3.455, 169.287, 11.00, 2879.00, 0.25
4.315, 1612.243, 218.00, 7577.00, 0.25
5.175, 3053.000, 3053.00, 3053.00, 0.25
e

==> Figures/wiki_time_vs_table_d3_500.txt <==
set output 'wiki_time_vs_table_d3.eps'
set terminal postscript eps enhanced

set xlabel 'Number of tree patterns' offset 0,0
#set ylabel 'Execution time (ms)' offset 0,0
set y2label 'd = 4' offset 0,0
set xtics  ("10" 0.625, "10^{2}" 1.485, "10^{3}" 2.345, "10^{4}" 3.205, "10^{5}" 4.065, "10^{6}" 4.925, "10^{7}" 5.785, "10^{8}" 6.645)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:7.27]
set yrange[1:1e7]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set nokey
set size 1,0.35
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"
set y2label font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.375, 381.3007664, 160, 605, 0.25
1.235, 499.9537965, 319, 1972, 0.25
2.095, 764.0132801, 392, 6363, 0.25
2.955, 1356.50415, 591, 102249, 0.25
3.815, 7887.768749, 1559, 557635, 0.25
4.675, 57454.71506, 13046, 341465, 0.25
5.535, 726958.1091, 201215, 1973370, 0.25
6.395, 2381824, 2381824, 2381824, 0.25
e
0.625, 26.81991058, 3, 140, 0.25
1.485, 129.6572656, 35, 2741, 0.25
2.345, 404.7582302, 118, 7223, 0.25
3.205, 786.103043, 297, 11016, 0.25
4.065, 5787.404658, 993, 497023, 0.25
4.925, 42022.62574, 9955, 221821, 0.25
5.785, 452274.2899, 124296, 1507448, 0.25
6.645, 1370932, 1370932, 1370932, 0.25
e
0.875, 7.073655977, 2, 51, 0.25
1.735, 36.32981867, 9, 164, 0.25
2.595, 147.6883997, 60, 2518, 0.25
3.455, 252.6276538, 75, 4007, 0.25
4.315, 2256.413006, 239, 139550, 0.25
5.175, 28733.62173, 3452, 126624, 0.25
6.035, 334511.5828, 46832, 1537066, 0.25
6.895, 387428, 387428, 387428, 0.25
e

==> Figures/wiki_time_vs_tree_500.txt <==
set output 'wiki_time_vs_tree.eps'
set terminal postscript eps enhanced

set xlabel 'Number of valid subtrees' offset 0,0
set ylabel 'Execution time (ms)' offset 0,0
set xtics  ("10" 0.75, "10^{2}" 1.8, "10^{3}" 2.85, "10^{4}" 3.9, "10^{5}" 4.95, "10^{6}" 6, "10^{7}" 7.05)
set ytics  (" 1" 1, " 10^{2}" 1e2, " 10^{4}" 1e4, " 10^{6}" 1e6)
set format y " 10^{%L}"

set boxwidth -2
set xrange [0:7.8]
set yrange[1:1e6]
set grid noxtics noytics

set xtics nomirror
set ytics nomirror
#set border 3
set logscale y 10

set key at 1.8,8e5 Left reverse spacing 1.5
set size 1,0.4
set key font ",18"
set xtics font ",20" offset 0,-0.1
set ytics font ",20"
set xlabel font ",20"
set ylabel font ",20"

plot  '-' title 'Baseline' with boxerrorbars fill solid border -1 lt -1 lw 2 lc rgb '#ED7D31',\
	  '-' title 'LETopK' with boxerrorbars fs pattern 2 border -1 lt -1 lw 2 lc rgb '#A5A5A5',\
	  '-' title 'PETopK' with boxerrorbars fs pattern 4 border -1 lt -1 lw 2 lc rgb '#5B9BD5'
0.5, 340.262, 154.00, 606.00, 0.25
1.55, 366.613, 286.00, 860.00, 0.25
2.6, 388.728, 277.00, 816.00, 0.25
3.65, 518.078, 288.00, 38558.00, 0.25
4.7, 1281.299, 343.00, 164279.00, 0.25
5.75, 8670.861, 1372.00, 196955.00, 0.25
6.8, 17258.450, 5521.00, 47116.00, 0.25
e
0.75, 81.646, 2.00, 1434.00, 0.25
1.8, 77.130, 20.00, 374.00, 0.25
2.85, 101.750, 16.00, 553.00, 0.25
3.9, 180.863, 39.00, 42144.00, 0.25
4.95, 602.042, 95.00, 258349.00, 0.25
6, 3220.225, 784.00, 175911.00, 0.25
7.05, 10855.098, 3334.00, 35553.00, 0.25
e
1, 30.070, 2.00, 849.00, 0.25
2.05, 8.281, 2.00, 43.00, 0.25
3.1, 15.760, 2.00, 227.00, 0.25
4.15, 19.581, 3.00, 7845.00, 0.25
5.2, 151.145, 11.00, 14472.00, 0.25
6.25, 1305.836, 220.00, 7577.00, 0.25
7.3, 2362.899, 1219.00, 4082.00, 0.25
e
